Verifying LLM-Generated Code in the Context of Software Verification with Ada/SPARK

Large language models (LLMs) have demonstrated remarkable code generation capabilities, but the correctness of the generated code cannot be inherently trusted. This paper explores the feasibility of using formal software verification, specifically the SPARK framework for Ada, to ensure the reliability of LLM-generated code. We present Marmaragan, a tool that leverages an LLM in order to generate SPARK annotations for existing programs, enabling formal verification of the code. The tool is benchmarked on a curated set of SPARK programs, with annotations selectively removed to test specific capabilities. The performance of Marmaragan with GPT-4o on the benchmark is promising, with correct annotations having been generated for 50.7% of the benchmark cases. The results establish a foundation for future work on combining the power of LLMs with the reliability of formal software verification.

==> Figures/Overview_Figure.txt <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,301); %set diagram left start at 0, and has height of 301

%Rounded Rect [id:dp9328326050001328] 
\draw  [fill={rgb, 255:red, 157; green, 234; blue, 255 }  ,fill opacity=1 ] (62,93.3) .. controls (62,72.15) and (79.15,55) .. (100.3,55) -- (598.7,55) .. controls (619.85,55) and (637,72.15) .. (637,93.3) -- (637,208.2) .. controls (637,229.35) and (619.85,246.5) .. (598.7,246.5) -- (100.3,246.5) .. controls (79.15,246.5) and (62,229.35) .. (62,208.2) -- cycle ;
%Rounded Rect [id:dp8095885075607826] 
\draw  [fill={rgb, 255:red, 184; green, 233; blue, 134 }  ,fill opacity=1 ] (164,126) .. controls (164,121.58) and (167.58,118) .. (172,118) -- (226,118) .. controls (230.42,118) and (234,121.58) .. (234,126) -- (234,150) .. controls (234,154.42) and (230.42,158) .. (226,158) -- (172,158) .. controls (167.58,158) and (164,154.42) .. (164,150) -- cycle ;
%Rounded Rect [id:dp7874800494088927] 
\draw  [fill={rgb, 255:red, 184; green, 233; blue, 134 }  ,fill opacity=1 ] (264,126) .. controls (264,121.58) and (267.58,118) .. (272,118) -- (326,118) .. controls (330.42,118) and (334,121.58) .. (334,126) -- (334,150) .. controls (334,154.42) and (330.42,158) .. (326,158) -- (272,158) .. controls (267.58,158) and (264,154.42) .. (264,150) -- cycle ;
%Rounded Rect [id:dp8333632865197643] 
\draw  [fill={rgb, 255:red, 184; green, 233; blue, 134 }  ,fill opacity=1 ] (464,126) .. controls (464,121.58) and (467.58,118) .. (472,118) -- (526,118) .. controls (530.42,118) and (534,121.58) .. (534,126) -- (534,150) .. controls (534,154.42) and (530.42,158) .. (526,158) -- (472,158) .. controls (467.58,158) and (464,154.42) .. (464,150) -- cycle ;
%Rounded Rect [id:dp8628790298831774] 
\draw  [fill={rgb, 255:red, 184; green, 233; blue, 134 }  ,fill opacity=1 ] (364,126) .. controls (364,121.58) and (367.58,118) .. (372,118) -- (426,118) .. controls (430.42,118) and (434,121.58) .. (434,126) -- (434,150) .. controls (434,154.42) and (430.42,158) .. (426,158) -- (372,158) .. controls (367.58,158) and (364,154.42) .. (364,150) -- cycle ;
%Curve Lines [id:da4501341310265332] 
\draw    (206,162) .. controls (249.34,180.22) and (250.96,180.98) .. (289.23,163.32) ;
\draw [shift={(291,162.5)}, rotate = 155.18] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da9354487967610035] 
\draw    (306,162) .. controls (349.34,180.22) and (350.96,180.98) .. (389.23,163.32) ;
\draw [shift={(391,162.5)}, rotate = 155.18] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da6691388130209048] 
\draw    (406,162) .. controls (449.34,180.22) and (450.96,180.98) .. (489.23,163.32) ;
\draw [shift={(491,162.5)}, rotate = 155.18] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da595026961252572] 
\draw  [dash pattern={on 4.5pt off 4.5pt}]  (512,165.5) .. controls (514.99,249.08) and (301.15,257.42) .. (299.02,169.83) ;
\draw [shift={(299,168.5)}, rotate = 90] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Circle [id:dp6163424738817224] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=1 ] (81.8,138.4) .. controls (81.8,130.12) and (88.52,123.4) .. (96.8,123.4) .. controls (105.08,123.4) and (111.8,130.12) .. (111.8,138.4) .. controls (111.8,146.68) and (105.08,153.4) .. (96.8,153.4) .. controls (88.52,153.4) and (81.8,146.68) .. (81.8,138.4) -- cycle ;
%Straight Lines [id:da050779973266799394] 
\draw    (111.8,138.4) -- (162.2,138.4) ;
\draw [shift={(164.2,138.4)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Circle [id:dp5371603906212218] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=1 ] (586,138.4) .. controls (586,130.12) and (592.72,123.4) .. (601,123.4) .. controls (609.28,123.4) and (616,130.12) .. (616,138.4) .. controls (616,146.68) and (609.28,153.4) .. (601,153.4) .. controls (592.72,153.4) and (586,146.68) .. (586,138.4) -- cycle ;
%Straight Lines [id:da42460527935124626] 
\draw    (533.8,138.4) -- (584.2,138.4) ;
\draw [shift={(586.2,138.4)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (351,84) node   [align=left] {\begin{minipage}[lt]{89.76pt}\setlength\topsep{0pt}
{\fontfamily{pcr}\selectfont {\Large Marmaragan}}
\end{minipage}};
% Text Node
\draw (82.67,103.67) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Input};
% Text Node
\draw (580.67,103.7) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Output};
% Text Node
\draw (198.96,137.5) node   [align=left] {{\scriptsize Initialise}};
% Text Node
\draw (299,135) node   [align=left] {\begin{minipage}[lt]{39.21pt}\setlength\topsep{0pt}
\begin{center}
{\scriptsize Generate}\\{\scriptsize and Format}
\end{center}

\end{minipage}};
% Text Node
\draw (400,136.75) node   [align=left] {\begin{minipage}[lt]{28.5pt}\setlength\topsep{0pt}
\begin{center}
{\scriptsize Process}\\{\scriptsize Output}
\end{center}

\end{minipage}};
% Text Node
\draw (500,135.75) node   [align=left] {\begin{minipage}[lt]{36.83pt}\setlength\topsep{0pt}
\begin{center}
{\scriptsize Check}\\{\scriptsize Solution(s)}
\end{center}

\end{minipage}};
% Text Node
\draw (401.46,217.5) node  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,opacity=1 ] [align=left] {{\scriptsize [Retry]}};


\end{tikzpicture}

